Double-Adversarial Activation Anomaly Detection: Adversarial Autoencoders are Anomaly Generators

Anomaly detection is a challenging task for machine learning algorithms due to the inherent class imbalance. It is costly and time-demanding to manually analyse the observed data, thus usually only few known anomalies if any are available. Inspired by generative models and the analysis of the hidden activations of neural networks, we introduce a novel unsupervised anomaly detection method called DA3D. Here, we use adversarial autoencoders to generate anomalous counterexamples based on the normal data only. These artificial anomalies used during training allow the detection of real, yet unseen anomalies. With our novel generative approach, we transform the unsupervised task of anomaly detection to a supervised one, which is more tractable by machine learning and especially deep learning methods. DA3D surpasses the performance of state-of-the-art anomaly detection methods in a purely data-driven way, where no domain knowledge is required.

==> csv/ablation.csv <==
Cont.,Exp.,DA3D-1-AUC-mean,DA3D-1-AUC-std,DA3D-AUC-mean,DA3D-AUC-std,DA3D-3-AUC-mean,DA3D-3-AUC-std,DA3D-4-AUC-mean,DA3D-4-AUC-std
0.0,Mammo.,0.8501222863638972,0.027931284008193783,0.8363957072010764,0.03218879943516256,0.8645841481411951,0.04328190968463859,0.84450206765643,0.03571839836481226
0.0,URL,0.8806493583847622,0.021506226865276007,0.8864502866780083,0.021845273971891743,0.87895384904823,0.02964898372916648,0.8750576699298165,0.027934509961069793
0.0,KDD,0.8509809123290086,0.043329816054727334,0.8642308261900165,0.033456955978028724,0.875942466575708,0.041310088017926926,0.8552576871786853,0.0766771083010278
0.0,CC,0.8987185958468316,0.042383294076624216,0.8974666492604028,0.030231788511226283,0.8972611909179861,0.022631211128931385,0.8950315150547284,0.03746700460138862
0.0,DoH,0.9369984284580819,0.06009597801843385,0.945243147868042,0.05401770721304971,0.9367776591832349,0.07462125402803152,0.9574313937895672,0.04437720303783482
0.0,Census,0.5662175470353221,0.10830281307980932,0.6720376135541196,0.04886381800538375,0.6053933185166076,0.08631397192708523,0.595938371420856,0.08468337094217177
0.0,CoverT,0.6266240066280716,0.08449362435779183,0.6852895023915702,0.04694051834096644,0.692456917212733,0.0514828108591697,0.656767080361932,0.06551353103538578
0.0,MNIST,0.579180383767791,0.10478289583671228,0.6667761479448444,0.1018597329919418,0.5728600791835963,0.16295123178648308,0.604796544294626,0.0923648824539168
0.0,FMNIST,0.8923643633333334,0.050329602836557984,0.9023107133333333,0.015096100789428506,0.8863972700000001,0.037211496023279146,0.8630774933333333,0.0679491212975234
0.0,EMNIST,0.6956263236563117,0.044709553240476645,0.6938207354844673,0.05978606935930092,0.6925723719489646,0.048135976542248646,0.6780057530510355,0.06260746159199596


==> csv/latent_space.csv <==
x_norm,y_norm,x_anom,y_anom
1.614903450012207,-0.2335611879825592,1.4946272373199463,-0.6130147576332092
0.8217080235481262,1.2428404092788696,1.618483066558838,-0.040686801075935364
0.4730095863342285,0.07294245064258575,2.9050281047821045,-1.6371691226959229
1.7497804164886475,-0.21250680088996887,1.6583428382873535,-0.7381851077079773
0.31281471252441406,-0.5797030925750732,3.0578250885009766,-0.34894266724586487
-0.4221154451370239,-0.8286335468292236,2.224304676055908,-1.190853476524353
-0.4693096876144409,-1.1716710329055786,2.8389015197753906,-1.6432538032531738
0.34427955746650696,0.1516880840063095,-0.703953742980957,0.019232571125030518
1.4237842559814453,-0.15136981010437012,3.291353940963745,-0.8833484649658203
0.3809642195701599,0.4643803834915161,1.5828356742858887,-0.6726085543632507
-0.7282050848007202,0.2654457092285156,2.206080436706543,-0.4554184675216675
0.17555749416351318,0.17275531589984894,2.9142158031463623,0.04936686158180237
0.44051334261894226,0.36377763748168945,-0.6597443222999573,-0.06275508552789688
0.09260168671607971,0.748336136341095,-0.62239009141922,0.06890268623828888
0.3268601894378662,-0.33575114607810974,2.793325185775757,-1.1864629983901978
0.2779465913772583,-0.00017736852169036865,1.7496039867401123,-1.893310546875
-1.0653841495513916,-0.21405521035194397,-1.1219713687896729,-0.6819858551025391
-1.073106288909912,0.5562993288040161,3.355968713760376,-0.6079158186912537
-0.8800932168960571,-0.5403315424919128,3.2488038539886475,-1.766605257987976
0.09419337660074234,0.7671299576759338,1.8211703300476074,-0.4953494071960449
0.31423836946487427,-0.41081172227859497,1.4394054412841797,-0.39411574602127075
0.08614671975374222,-0.2137240469455719,1.6465649604797363,-0.8851466774940491
0.9624431133270264,-0.6390366554260254,1.797652244567871,-1.2931865453720093
1.1661279201507568,-0.4123087525367737,3.465064287185669,-0.5395392775535583
0.24662841856479645,0.050273314118385315,1.6031568050384521,0.22058691084384918
0.9240533113479614,-0.1441330909729004,2.8788952827453613,-1.2308151721954346
1.8958978652954102,-0.2597500681877136,2.7309629917144775,-1.196875810623169
0.0064348503947257996,-0.324140727519989,3.2036073207855225,-1.2727632522583008
2.365926742553711,-0.5042589902877808,0.46780669689178467,-0.661480724811554
1.5517921447753906,-0.16098502278327942,-1.051295280456543,0.5613954067230225
1.6774029731750488,-0.6487572193145752,-0.8548868298530579,-0.314436137676239
0.45593276619911194,0.0943630188703537,2.028566598892212,-1.0834472179412842
-0.8741094470024109,0.6761055588722229,1.0827131271362305,-1.1197668313980103
-0.35607537627220154,0.007733836770057678,1.37451171875,-1.1265432834625244
0.234810471534729,-0.059089191257953644,3.018916368484497,-1.3512383699417114
-0.6127925515174866,-0.7530738115310669,2.118114709854126,-0.5955405235290527
-0.5215974450111389,-0.3010420799255371,0.08921635150909424,0.12733106315135956
-0.9559342265129089,-0.17184755206108093,0.14133116602897644,0.3769190311431885
-0.7842629551887512,-0.9900876879692078,0.5098929405212402,-0.42719948291778564
0.6775028705596924,-0.0099869966506958,2.922581434249878,-0.2784830927848816
0.865873396396637,0.44081902503967285,3.415472984313965,-0.3218526244163513
-0.23434379696846008,0.2564249634742737,1.634756088256836,0.6506671905517578
1.1859772205352783,0.21020810306072235,1.520202398300171,-1.3105076551437378
-0.4486294984817505,-1.3641303777694702,3.097338914871216,-0.14330965280532837
0.40569832921028137,1.701917290687561,2.167605400085449,-1.6219677925109863
-0.20951414108276367,1.0342615842819214,3.2303287982940674,-0.2081966996192932
2.06380558013916,-0.1989080160856247,2.3548572063446045,-0.860226035118103
1.3196485042572021,-0.9088477492332458,-0.35092100501060486,-0.11457628011703491
0.1294775903224945,1.847348690032959,1.092958688735962,-0.0011568963527679443
-0.3762422502040863,0.3824673295021057,3.6553714275360107,-1.9840376377105713
1.0470030307769775,-1.1088671684265137,-0.18936172127723694,0.18758104741573334
1.9669649600982666,-0.4606495499610901,1.0878534317016602,-1.582677960395813
-0.460657000541687,-0.4290035367012024,1.719067096710205,-0.5843326449394226
0.03264014795422554,-0.12748275697231293,2.6952590942382812,-0.7888019680976868
1.2069964408874512,-0.0811021700501442,1.6945955753326416,0.11222584545612335
-1.078679084777832,-1.0132976770401,1.518618106842041,-0.13325850665569305
-0.04468953609466553,0.1257375031709671,1.6720783710479736,-0.5478114485740662
1.0480425357818604,0.22358395159244537,0.9668645262718201,-0.033075250685214996
0.3879236578941345,0.0010954886674880981,0.8358290791511536,-1.6095499992370605
0.07621200382709503,0.1255759745836258,0.6382365226745605,-0.23999562859535217
-0.02007247507572174,0.7178491353988647,2.482370376586914,0.2621491551399231
-0.36921724677085876,-0.22096168994903564,0.7333160042762756,0.06542626023292542
-0.7329740524291992,-0.29438161849975586,1.266171932220459,-1.2292859554290771
0.6078606247901917,0.03454543650150299,1.1800665855407715,-1.37992262840271
0.5950993299484253,0.3831486701965332,2.296623468399048,0.5396333932876587
-0.23886722326278687,0.09463520348072052,1.8427083492279053,-1.6642401218414307
1.6242432594299316,-0.17678239941596985,2.362151622772217,-0.7091602087020874
-0.412619411945343,0.07304076850414276,2.7790040969848633,0.23637916147708893
-0.6418189406394958,0.21469898521900177,2.309115171432495,-1.0144758224487305
-1.3086519241333008,-1.2923346757888794,2.4519846439361572,-0.4859020709991455
-0.31471502780914307,-0.2249639630317688,2.921999216079712,-1.2678924798965454
-0.9667468667030334,-0.34998002648353577,3.343635320663452,0.093080073595047
-0.7914351224899292,-0.39216911792755127,3.0694079399108887,-0.6532058119773865
-0.585196316242218,-0.548830509185791,3.1676836013793945,-0.8139005899429321
1.2129456996917725,-0.25953564047813416,2.8510849475860596,-1.6442217826843262
0.958059549331665,1.2044090032577515,2.676419973373413,0.09908430278301239
-0.4817628860473633,-0.2204301953315735,-1.3462297916412354,-0.48060745000839233
0.3221966028213501,0.08352217078208923,-0.46428537368774414,-1.2751829624176025
-0.4783104658126831,0.2674819231033325,1.8989872932434082,-1.035154938697815
-0.23320046067237854,-0.15220722556114197,0.24817797541618347,-0.06021208316087723
0.9684360027313232,0.09037670493125916,2.971388339996338,-1.8333498239517212
0.298257052898407,-0.01800905168056488,2.045374631881714,-1.218634843826294
0.8380361795425415,-0.1751120686531067,2.001096248626709,-0.11383960396051407
-1.023836374282837,-0.6672966480255127,2.536414623260498,-0.04125121980905533
-1.4399969577789307,-0.22588488459587097,1.897003173828125,-0.5657939910888672
0.7865611910820007,0.2622068524360657,2.8479230403900146,-1.037105917930603
-0.5034430623054504,0.9957848191261292,2.0832672119140625,0.08970382809638977
-0.4515479803085327,-0.24366351962089539,2.3713955879211426,-0.9098434448242188
-0.6880919337272644,-0.5963190793991089,2.8967621326446533,-1.082414150238037
0.34569811820983887,0.2038853019475937,0.6975269317626953,-0.22690962255001068
0.45944535732269287,0.27673041820526123,0.5556232929229736,-0.1367371380329132
0.23604799807071686,0.979546844959259,2.9996376037597656,-0.8910239934921265
-0.5506677627563477,-0.5328865051269531,1.6502883434295654,-0.989668071269989
-0.7368732690811157,-0.999493420124054,-0.06182458996772766,-0.27593526244163513
-0.3689519166946411,0.2955509424209595,2.889712333679199,-2.0012929439544678
-0.03678023815155029,-0.00488416850566864,3.0404293537139893,-0.41579270362854004
2.4115967750549316,0.12847204506397247,2.169023275375366,-0.26849961280822754
1.1109998226165771,-0.909912645816803,2.548753261566162,-1.365474820137024
0.7497376203536987,0.17093513906002045,3.0188863277435303,-1.596039056777954
0.31014731526374817,0.8184252977371216,-0.051181137561798096,-0.0577181801199913
-0.642538845539093,-0.42757004499435425,2.591017723083496,0.0004701167345046997
-0.5832318067550659,-0.16457684338092804,0.17330984771251678,-0.5524663925170898
-0.5219916105270386,0.31028610467910767,-0.5309267044067383,-0.6763535141944885
0.33119386434555054,-0.4215503931045532,0.2761204242706299,-0.18396608531475067
0.16013485193252563,-0.09688474237918854,2.3414053916931152,-0.4308170676231384
0.3238571286201477,0.136565700173378,2.1875107288360596,-0.30400729179382324
0.5114573240280151,-0.20598715543746948,2.060180187225342,-0.8059241771697998
0.12581440806388855,0.4117119312286377,2.5275959968566895,-1.1403785943984985
0.5717465877532959,-0.5741652846336365,1.0386896133422852,0.2925150990486145
-1.0563881397247314,0.5383729934692383,2.6594767570495605,-1.4474294185638428
-0.23402607440948486,-0.18863041698932648,1.8942077159881592,-0.47877776622772217
0.2437763810157776,-0.26230889558792114,-0.5794257521629333,-0.35977041721343994
0.6568320393562317,-0.06296605616807938,2.341210126876831,-1.1260253190994263
-0.41604524850845337,0.361514687538147,1.892469882965088,-1.0299887657165527
-0.763947069644928,-0.2090991735458374,4.099618434906006,-1.8595787286758423
-0.3052988052368164,-0.4132777452468872,-0.35570886731147766,-1.0826541185379028
0.5393155813217163,0.29012608528137207,2.8357133865356445,-0.6806138753890991
1.2714581489562988,-0.298562228679657,-1.8015203475952148,0.05794787406921387
-0.25186508893966675,0.013978809118270874,3.327155113220215,-2.0148468017578125
0.07637201249599457,0.8313100934028625,3.9242019653320312,-1.7402809858322144
-0.03354371339082718,0.20562003552913666,1.3674194812774658,-0.3791065216064453
-0.17358502745628357,1.1053766012191772,2.002079486846924,0.21529801189899445
-0.0896521657705307,1.249046802520752,0.9311052560806274,-0.2734365463256836
-0.5120340585708618,-0.21348628401756287,0.67976313829422,-0.04961095005273819
-0.13487952947616577,-0.35404467582702637,2.3594577312469482,-1.0856527090072632
-0.4359058141708374,-0.14480113983154297,2.3597447872161865,-0.949082612991333
0.03454199433326721,0.14531369507312775,1.5630323886871338,0.20743893086910248
1.468914270401001,-0.3818727731704712,2.2428996562957764,-1.4094711542129517
0.5206996202468872,0.07427597045898438,1.8647663593292236,-1.1633388996124268
-0.011892475187778473,0.16887609660625458,1.9476299285888672,0.045966267585754395
0.2635940611362457,-1.1159993410110474,2.7396445274353027,-1.231147050857544
-0.9620864987373352,0.9248948693275452,2.2775914669036865,-1.2676197290420532
-1.3251333236694336,-0.7330127954483032,2.558000087738037,-1.1058224439620972
-0.00969047099351883,-0.12037495523691177,2.8118488788604736,-0.12768326699733734
-0.271843820810318,0.029029294848442078,2.5724785327911377,-1.1741124391555786
0.49530017375946045,0.6079084873199463,1.4887888431549072,-1.5724929571151733
-0.08230794966220856,0.6561418175697327,1.7877402305603027,-1.553550362586975
-1.0618484020233154,0.3655517101287842,2.9962635040283203,-1.064002275466919
1.2982134819030762,-0.8835397958755493,0.38555124402046204,0.10846458375453949
-0.13407693803310394,0.4022209048271179,3.122969627380371,-1.0618849992752075
0.7524632811546326,0.5792651176452637,1.2920541763305664,-0.41219794750213623
0.38041454553604126,-0.023870274424552917,3.3272347450256348,-1.0046555995941162
0.5008634328842163,0.9078471064567566,2.1176259517669678,-0.45430201292037964
-0.6578088998794556,-0.5138599276542664,-0.596209704875946,0.4185597896575928
0.2714846730232239,0.5171555876731873,3.1902379989624023,0.17215685546398163
0.06904004514217377,0.31588274240493774,2.8285436630249023,0.1350906938314438
-0.5255787968635559,0.06712284684181213,1.4094974994659424,1.1497106552124023
1.37953782081604,-0.6049827933311462,2.0746374130249023,-0.912288248538971
-0.10156011581420898,0.7791787385940552,2.9499475955963135,-0.8811212778091431
-0.43874937295913696,0.2750447392463684,1.8898603916168213,-1.0468602180480957
0.2922873795032501,0.05663664638996124,2.698120355606079,-0.8375092148780823
-1.5726919174194336,-1.0183014869689941,2.016738176345825,1.0773757696151733
1.452469825744629,0.03188598155975342,2.930725574493408,-1.0035487413406372
0.6373792886734009,0.30351966619491577,2.785088062286377,-0.02825479954481125
0.6359403133392334,-0.20899878442287445,-0.8139357566833496,0.36550623178482056
-0.3976201117038727,0.23361925780773163,2.514843225479126,0.5337186455726624
-0.40383461117744446,-0.8936534523963928,2.9372193813323975,0.05759599804878235
0.058241065591573715,0.2880946397781372,2.9407527446746826,-0.7953659296035767
-0.14324092864990234,-0.13377521932125092,1.843970537185669,-0.7824835777282715
0.5387544631958008,0.4220050573348999,1.7480041980743408,-0.6596168875694275
0.791854977607727,0.09881037473678589,2.2685155868530273,-1.1558479070663452
0.0009490102529525757,-0.7665841579437256,0.33999499678611755,-0.24845722317695618
-0.028307601809501648,-0.348503053188324,2.931419849395752,-0.7360885739326477
0.4065941572189331,0.3565242886543274,2.855081796646118,-1.3965195417404175
0.43380531668663025,-0.02220091223716736,0.461504191160202,0.3569675087928772
-0.22000861167907715,-0.11294916272163391,3.0505218505859375,-1.5492541790008545
1.1526069641113281,0.400546133518219,3.0598795413970947,-1.1294795274734497
1.59226655960083,-0.8386236429214478,-0.5514860153198242,-1.9265639781951904
0.8611637949943542,1.350726842880249,2.6408424377441406,0.20253397524356842
0.11212286353111267,1.1427487134933472,2.81317400932312,-1.773712158203125
-0.48498499393463135,-0.7415531277656555,1.7471706867218018,-0.2906266450881958
-0.348293274641037,-0.3297140300273895,2.690330982208252,-0.6985830664634705
1.7281701564788818,0.8520150780677795,2.5798146724700928,-0.7506223917007446
1.4589202404022217,-0.5737128853797913,3.0011844635009766,-1.3402986526489258
2.2985167503356934,-0.049181655049324036,3.311706304550171,-1.5526036024093628
0.2011098861694336,0.6003332734107971,-0.8865756392478943,-1.3288955688476562
2.40576434135437,-0.03125938028097153,1.954807996749878,-1.3443148136138916
-0.026301778852939606,-0.04710099846124649,2.467573881149292,-1.2054897546768188
-0.39781850576400757,0.6415238380432129,2.334728479385376,0.07527235150337219
0.676912248134613,-0.031664758920669556,2.1844606399536133,0.4953693747520447
-0.18096300959587097,0.3217020630836487,-0.24216806888580322,0.14069734513759613
-0.1364007592201233,0.38969671726226807,0.4647633731365204,-1.3722448348999023
0.11684523522853851,0.05558420717716217,1.2611973285675049,-1.0405230522155762
-0.0155402272939682,1.3197757005691528,2.4729156494140625,-1.6976823806762695
-0.6676400899887085,-0.030270420014858246,0.11882168799638748,0.4785231947898865
0.6058700680732727,1.3913406133651733,2.9738733768463135,-0.30515649914741516
-0.7596178650856018,0.07069858908653259,2.4808197021484375,-1.199021577835083
-1.1773717403411865,-0.01985490322113037,0.27575820684432983,-0.24564406275749207
-0.8554713129997253,-1.0718088150024414,0.8811480402946472,0.19947396218776703
3.3534915447235107,-0.3927679657936096,1.1414425373077393,-1.4418718814849854
1.7203915119171143,-0.022562623023986816,-0.24905753135681152,-0.054865628480911255
1.56361722946167,0.18055643141269684,-1.177492380142212,-1.1266961097717285
1.1466424465179443,-0.7410406470298767,0.7824758887290955,-1.400328516960144
2.2994675636291504,0.3042008876800537,2.313896656036377,0.34944742918014526
2.3732247352600098,-0.17252425849437714,3.020017623901367,0.18095363676548004
-0.28690728545188904,-0.10746128857135773,2.9473776817321777,-0.513160765171051
-0.8107450008392334,-0.8006100058555603,0.12917491793632507,-0.4095572233200073
0.25814008712768555,-1.2184252738952637,3.903494358062744,-1.713011622428894
0.5365371704101562,0.16370601952075958,-0.3959628641605377,-0.44682103395462036
-0.4194912314414978,-0.38316184282302856,1.509734869003296,-1.2656075954437256
0.2343471795320511,1.3530833721160889,3.6427457332611084,-0.7501846551895142
-0.13024243712425232,0.8088897466659546,-0.8893364071846008,-0.9584806561470032
0.11811738461256027,-0.08970379829406738,1.624222755432129,-1.3685729503631592
0.2765018343925476,-0.31120771169662476,0.6027941703796387,-1.3176283836364746
-0.38734713196754456,0.3436834216117859,-1.0697505474090576,-0.38135388493537903
-1.4107089042663574,-1.0654698610305786,2.8538568019866943,-1.3341597318649292
0.6280412673950195,1.45169198513031,2.2644574642181396,0.43100571632385254
0.5041045546531677,0.395114004611969,2.2558557987213135,-1.0102612972259521
0.6244651079177856,0.8331044316291809,1.8891386985778809,-0.6813153624534607
-0.16013500094413757,0.7374415397644043,0.4462403655052185,-0.6239031553268433
1.8636987209320068,0.045572638511657715,2.382819652557373,-0.06335146725177765
-1.2384841442108154,-0.7052537798881531,3.1605327129364014,-1.7809925079345703
0.016559213399887085,-0.1971144825220108,2.326968193054199,-0.9347286820411682
-0.46211665868759155,-0.2120949923992157,2.2186148166656494,-0.011874943971633911
-0.18803033232688904,-0.7976699471473694,-0.7837483882904053,-0.35415753722190857
0.2524952292442322,-0.046568430960178375,-0.5447625517845154,-0.1519114375114441
2.5178442001342773,0.3461378216743469,2.689699411392212,-1.6891436576843262
1.5142698287963867,0.045094892382621765,3.1466338634490967,-1.2632293701171875
0.5765966176986694,-0.419678270816803,-0.8238082528114319,-0.49339330196380615
0.38597342371940613,0.9064494967460632,2.0961711406707764,-0.6909635663032532
0.23970578610897064,-0.25493741035461426,3.0904648303985596,-1.0352697372436523
-0.09307169914245605,-0.8399985432624817,0.8035115003585815,0.3292877674102783
-0.9548237919807434,-0.6367510557174683,2.483757734298706,-0.2447359561920166
0.14587336778640747,0.3527718186378479,1.766366720199585,-0.8237459063529968
-0.7614112496376038,-0.7451921105384827,2.835041046142578,-0.4970606565475464
0.2701779305934906,0.7204139232635498,2.5628340244293213,0.27653825283050537
-0.015259169042110443,0.29396724700927734,3.3251419067382812,-1.1271967887878418
0.841302216053009,-0.37104496359825134,2.325695514678955,-0.994306743144989
-0.2957831621170044,0.532262921333313,-0.48103445768356323,0.17847086489200592
1.042417287826538,0.84253990650177,0.45490163564682007,-1.2145618200302124
1.3795113563537598,-0.7600755095481873,2.036518096923828,-0.9817734956741333
0.4206705391407013,-0.2050359845161438,0.0077743083238601685,0.41827189922332764
0.15442512929439545,0.6623677015304565,2.305912733078003,0.34372830390930176
-0.2072281837463379,-0.5924835205078125,1.9117765426635742,-0.8353769779205322
1.1317036151885986,0.44534802436828613,3.0190818309783936,-1.8641871213912964
0.640842080116272,-0.3660900890827179,2.703028917312622,-1.4305150508880615
0.6519709825515747,0.2700822353363037,1.6233134269714355,-0.5950996279716492
-0.6414862275123596,-1.0425176620483398,2.959233522415161,-0.7700669169425964
0.010620497167110443,0.866407573223114,1.8880174160003662,-1.1224372386932373
0.9827795028686523,-1.0750924348831177,0.4609392583370209,-0.5584603548049927
0.38595014810562134,-1.035686731338501,2.3168528079986572,1.2568140029907227
1.5040476322174072,-0.592305064201355,2.7373273372650146,-0.2790321707725525
-0.28499168157577515,-0.15291434526443481,3.3970654010772705,-0.3640720248222351
-0.8260757327079773,-0.06504804641008377,1.261747121810913,-1.5252125263214111
1.5281963348388672,-0.3733028769493103,1.8256168365478516,-0.04477366805076599
0.1033516675233841,-0.021746687591075897,1.4650647640228271,-0.7271067500114441
0.6728355884552002,-0.06494399160146713,2.9797396659851074,-0.7632855772972107
-0.20187219977378845,-0.3040330410003662,2.0318503379821777,0.6113930344581604
0.15412002801895142,-0.028501689434051514,0.8235920667648315,-1.4623134136199951
-0.010565012693405151,0.08547605574131012,1.9360291957855225,0.3178691864013672

